Unsupervised 3D End-to-End Medical Image Registration with Volume Tweening Network

3D medical image registration is of great clinical importance. However, supervised learning methods require a large amount of accurately annotated corresponding control points (or morphing), which are very difficult to obtain. Unsupervised learning methods ease the burden of manual annotation by exploiting unlabeled data without supervision. In this paper, we propose a new unsupervised learning method using convolutional neural networks under an end-to-end framework, Volume Tweening Network (VTN), for 3D medical image registration. We propose three innovative technical components: (1) An end-to-end cascading scheme that resolves large displacement; (2) An efficient integration of affine registration network; and (3) An additional invertibility loss that encourages backward consistency. Experiments demonstrate that our algorithm is 880x faster (or 3.3x faster without GPU acceleration) than traditional optimization-based methods and achieves state-of-theart performance in medical image registration.

==> brain-algo-8-7/meta.txt <==
fixed
moving 0.5701047702490778 17.08908503232082
brain_addr 0.9414068271117088 2.0572004884194097
brain_ddr_inv 0.9408031180051344 2.095657282149796
elastix 0.921118530884808 2.4551683465561545
ants 0.9439473674325659 2.183769860454394
brain_vm_inv 0.9344541339979738 2.270346804300737


==> brain-cascade-12-15/meta.txt <==
fixed
moving 0.7613449493313956 5.501275874835567
brain_addr 0.9445821687678402 2.242214368692135
brain_ddr_inv 0.9193416831306302 2.479971430892123
brain_adr 0.9367146678851214 2.470438222144905
brain_dr_inv 0.9087080742445248 2.383571580621092


==> brain-landmarks.csv <==
"Name","Definition"
"right lateral ventricle posterior","the most posterior point of right lateral ventricle"
"left lateral ventricle posterior","the most posterior point of left lateral ventricle"
"anterior commissure","the midpoint of decussation of the anterior commissure on the coronal ac plane"
"right lateral ventricle superior","the most superior point of lateral ventricles on the coronal ac plane"
"right lateral ventricle inferior","the most inferior point of lateral ventricles on the coronal ac plane"
"left lateral ventricle superior","the most superior point of lateral ventricles on the coronal ac plane"
"left lateral ventricle inferior","the most inferior point of lateral ventricles on the coronal ac plane"
"middle of lateral ventricle","the midpoint of decussation of lateral ventricle on the coronal ac plane"
"posterior commissure","the midpoint of decussation"
"right lateral ventricle superior","the most superior point of lateral ventricles on the coronal pc plane"
"left lateral ventricle superior","the most superior point of lateral ventricles on the coronal pc plane"
"middle of lateral ventricle","the midpoint of decussation of lateral ventricle on the coronal pc plane"
"corpus callosum inferior","the most inferior point of corpus callosum on the midsagittal planes"
"corpus callosum superior","the most superior point of corpus callosum on the midsagittal planes"
"corpus callosum anterior","the most anterior point of corpus callosum on the midsagittal planes"
"corpus callosum posterior tip of genu","the location of the most posterior point of corpus callosum posterior tip of genu on the midsagittal planes"
"corpus callosum fornix junction","the midpoint of connection between corpus fornicis and body of corpus callosum on the midsagittal planes"
"pineal body","the middle of pineal body on the midsagittal planes"


==> brain-sup-8-7/meta.txt <==
fixed
moving 0.5701047702490778 17.08908503232082
brain_ddr_inv 0.9408031180051344 2.095657282149796
brain_addr 0.9414068271117088 2.0572004884194097
brain_sup 0.9222070683550292 2.369996691032668


==> liver-algo-15-7/meta.txt <==
fixed
moving 0.6204582560149089 19.08378837673168
addd-invr 0.9420342097823013 12.492404348287181
elastix 0.8592935224559985 12.439147811660773
ants 0.8611685643411279 13.283123477916291
liver_vm 0.7311450992101285 19.19861182631986


==> liver-cascade-8-1/meta.txt <==
fixed
moving 0.5995103749244799 18.115702357220364
addd-invr 0.904497033207259 8.797141719763053
adddr 0.8998739005269156 7.804704656422972
addr 0.8810175984798905 9.002210627951552
adr 0.8394077642488016 9.209617967798074
dr 0.826493843378202 12.787443177744748


==> liver-cascade-progress-8-1/meta.txt <==
fixed
moving 0.5995103749244799 18.115702357220364
adddr:0 0.6295390560848768 11.80702745136934
adddr:1 0.7613283248466036 9.19220709637256
adddr:2 0.86806345457545 8.559296738384562
adddr:3 0.8998739005269156 7.804704656422972

